Timing the earliest quenching events with a robust sample of massive quiescent galaxies at 2 < z < 5

We present a sample of 151 massive ($M_* > 10^{10}\mathrm{M_\odot}$) quiescent galaxies at $2 < z < 5$, based on a sophisticated Bayesian spectral energy distribution fitting analysis of the CANDELS UDS and GOODS-South fields. Our sample includes a robust sub-sample of 61 objects for which we confidently exclude low-redshift and star-forming solutions. We identify 10 robust objects at $z>3$, of which 2 are at $z>4$. We report formation redshifts, demonstrating that the oldest objects formed at $z > 6$, however individual ages from our photometric data have significant uncertainties, typically $\sim0.5$ Gyr. We demonstrate that the UVJ colours of the quiescent population evolve with redshift at $z>3$, becoming bluer and more similar to post-starburst galaxies at lower redshift. Based upon this we construct a model for the time-evolution of quiescent galaxy UVJ colours, concluding that the oldest objects are consistent with forming the bulk of their stellar mass at $z\sim6-7$ and quenching at $z\sim5$. We report spectroscopic redshifts for two of our objects at $z=3.440$ and $3.396$, which exhibit extremely weak Ly$\alpha$ emission in ultra-deep VANDELS spectra. We calculate star-formation rates based on these line fluxes, finding that these galaxies are consistent with our quiescent selection criteria, provided their Ly$\alpha$ escape fractions are $>3$ and $>10$ per cent respectively. We finally report that our highest-redshift robust object exhibits a continuum break at $\lambda\sim7000$A in a spectrum from VUDS, consistent with our photometric redshift of $z_\mathrm{phot}=4.72^{+0.06}_{-0.04}$. If confirmed as quiescent this object would be the highest-redshift known quiescent galaxy. To obtain stronger constraints on the times of the earliest quenching events, high-SNR spectroscopy must be extended to $z\gtrsim3$ quiescent objects.

==> table2_ascii.txt <==
ID	RA	DEC	F160W	Ks	redshift_2.5	redshift_16	redshift_50	redshift_84	redshift_97.5	tform_16	tform_50	tform_84	stellar_mass_16	stellar_mass_50	stellar_mass_84	ssfr_84	ssfr_97.5	ssfr_threshold	dust:Av_16	dust:Av_50	dust:Av_84	robust
GOODSS-00402	53.125301	-27.934856	23.4	23.2	2.31	2.36	2.41	2.47	2.52	2.19	2.31	2.40	10.34	10.38	10.43	-11.31	-10.14	-10.13	0.54	0.75	0.96	True
GOODSS-00954	53.161680	-27.918738	23.3	22.9	2.47	2.50	2.54	2.59	2.64	1.56	2.04	2.15	10.39	10.42	10.47	-11.51	-10.67	-10.10	0.19	0.35	0.53	True
GOODSS-01000	53.136832	-27.917348	24.5	23.6	2.02	2.15	2.30	2.45	2.61	0.27	0.72	1.17	10.55	10.61	10.68	-13.60	-10.73	-10.15	0.57	0.88	1.26	True
GOODSS-01086	53.137180	-27.915837	23.7	23.3	2.61	2.65	2.70	2.75	2.81	1.87	2.04	2.14	10.21	10.26	10.31	-10.05	-9.39	-10.07	0.44	0.63	0.83	False
GOODSS-01119	53.169052	-27.915846	22.0	21.6	2.03	2.07	2.12	2.17	2.23	1.70	2.38	2.58	10.96	11.00	11.06	-13.64	-11.45	-10.18	0.43	0.71	0.96	True
GOODSS-01147	53.148307	-27.914735	23.0	22.6	2.48	2.51	2.56	2.60	2.65	2.07	2.21	2.28	10.55	10.60	10.64	-10.34	-9.62	-10.10	0.68	0.89	1.07	False
GOODSS-01329	53.117879	-27.910970	22.5	21.9	2.46	2.49	2.53	2.59	2.64	1.49	1.93	2.04	10.93	10.98	11.03	-13.04	-11.51	-10.10	0.31	0.55	0.77	True
GOODSS-01424	53.193757	-27.908266	24.2	22.9	2.92	2.99	3.05	3.12	3.18	1.07	1.41	1.58	10.85	10.90	10.95	-12.42	-10.65	-10.02	0.89	1.07	1.31	True
GOODSS-01437	53.129946	-27.908157	23.2	22.8	2.14	2.21	2.27	2.33	2.38	1.52	2.18	2.37	10.40	10.45	10.50	-11.26	-10.36	-10.15	0.33	0.61	0.87	True
GOODSS-01557	53.150000	-27.905634	24.8	24.0	2.40	2.59	2.72	2.85	2.93	1.08	1.39	1.77	10.28	10.35	10.40	-10.89	-9.41	-10.07	0.47	0.78	1.14	False
GOODSS-01607	53.149585	-27.905559	23.2	22.4	2.59	2.64	2.69	2.76	2.82	1.89	2.12	2.19	10.88	10.93	11.00	-8.89	-8.54	-10.08	1.40	1.62	1.84	False
GOODSS-01676	53.128909	-27.903676	23.7	22.9	2.46	2.53	2.61	2.70	2.78	1.02	1.49	1.77	10.77	10.83	10.88	-12.54	-10.67	-10.09	0.70	0.99	1.32	True
GOODSS-01739	53.133254	-27.902928	22.2	21.6	2.59	2.64	2.69	2.76	2.83	1.62	1.85	1.97	11.09	11.13	11.18	-13.12	-11.44	-10.08	0.56	0.74	0.90	True
GOODSS-02408	53.196078	-27.892643	23.5	22.5	2.93	2.98	3.03	3.09	3.15	0.99	1.40	1.62	10.80	10.84	10.89	-11.70	-10.70	-10.02	0.24	0.44	0.63	True
GOODSS-02717	53.189329	-27.888451	24.0	22.8	0.51	2.54	2.82	2.95	3.04	0.62	1.01	1.54	10.96	11.05	11.13	-10.63	-9.01	-10.05	0.94	1.23	1.65	False
GOODSS-02746	53.123976	-27.888062	23.1	22.7	2.49	2.52	2.58	2.64	2.68	2.15	2.24	2.30	10.61	10.66	10.72	-9.99	-9.06	-10.10	0.98	1.18	1.36	False
GOODSS-02782	53.083571	-27.887529	24.9	23.4	3.28	3.36	3.45	3.73	3.95	0.75	0.95	1.44	10.57	10.62	10.68	-11.07	-10.09	-9.95	0.24	0.51	0.79	True
GOODSS-03019	53.140470	-27.884920	23.1	22.7	2.00	2.05	2.11	2.16	2.21	2.16	2.49	2.64	10.39	10.43	10.48	-12.60	-11.09	-10.19	0.28	0.56	0.81	True
GOODSS-03821	53.166410	-27.876251	24.1	23.5	1.90	2.00	2.11	2.25	2.41	0.32	0.81	1.32	10.32	10.39	10.44	-14.33	-11.45	-10.19	0.08	0.22	0.58	False
GOODSS-03973	53.139319	-27.874500	25.4	23.3	3.51	3.65	3.80	3.94	4.08	0.80	0.99	1.13	10.96	11.01	11.08	-13.64	-11.10	-9.91	0.70	0.91	1.13	True
GOODSS-04113	53.225203	-27.873811	22.9	22.2	2.41	2.47	2.52	2.58	2.66	1.19	1.71	1.94	10.96	11.01	11.07	-14.75	-12.30	-10.11	0.67	0.95	1.17	True
GOODSS-04274	53.145900	-27.872067	23.9	23.2	2.45	2.49	2.54	2.61	2.66	0.35	0.58	0.83	10.51	10.55	10.59	-10.48	-10.36	-10.10	0.01	0.04	0.10	True
GOODSS-04503	53.113279	-27.869875	24.1	22.5	3.54	3.66	3.79	3.96	4.09	0.63	0.79	1.05	10.94	10.99	11.04	-9.96	-9.63	-9.91	0.14	0.32	0.55	False
GOODSS-04624	53.137993	-27.868247	25.4	24.1	0.42	0.53	2.74	2.99	3.14	0.56	1.09	5.32	9.23	10.51	10.61	-9.44	-8.90	-10.07	0.79	1.36	6.90	False
GOODSS-05420	53.177130	-27.860107	24.4	23.6	2.45	2.52	2.64	2.74	2.85	0.63	1.09	1.54	10.43	10.49	10.55	-12.02	-10.72	-10.08	0.31	0.58	0.90	True
GOODSS-05592	53.074139	-27.858183	25.8	24.7	4.15	4.40	4.64	4.75	4.82	0.73	0.88	1.07	10.17	10.25	10.31	-8.61	-8.30	-9.80	0.14	0.52	0.86	False
GOODSS-06052	53.117565	-27.854533	23.7	23.3	1.84	2.02	2.09	2.15	2.19	2.73	2.79	2.87	10.14	10.18	10.23	-12.42	-11.02	-10.19	0.76	0.90	1.03	False
GOODSS-07526	53.078678	-27.839546	26.0	24.4	0.50	3.22	3.37	3.61	4.23	0.47	0.81	1.29	10.27	10.35	10.42	-10.31	-9.46	-9.97	0.30	0.72	1.15	False
GOODSS-07688	53.079646	-27.838152	25.8	24.5	3.04	3.25	3.36	3.47	3.70	0.82	1.08	1.46	10.09	10.14	10.20	-10.15	-9.53	-9.97	0.28	0.58	0.87	False
GOODSS-08156	53.101958	-27.834565	23.6	22.7	2.61	2.72	2.82	2.91	2.97	1.03	1.14	1.48	10.83	10.88	10.92	-10.49	-9.19	-10.05	0.61	0.91	1.16	False
GOODSS-08396	53.057862	-27.833505	22.2	21.5	2.40	2.46	2.50	2.56	2.61	1.70	2.02	2.18	11.27	11.33	11.39	-11.83	-10.52	-10.11	1.04	1.36	1.61	True
GOODSS-08785	53.081848	-27.828737	26.5	24.8	3.55	3.94	4.28	4.42	4.54	0.34	0.54	0.77	10.34	10.40	10.46	-12.10	-10.55	-9.84	0.15	0.38	0.64	True
GOODSS-08869	53.123440	-27.828211	24.7	24.0	2.33	2.47	2.53	2.61	2.69	1.28	1.84	2.19	10.10	10.17	10.24	-9.07	-8.74	-10.10	0.80	1.20	1.45	False
GOODSS-09209	53.108177	-27.825122	24.7	23.6	4.63	4.67	4.72	4.78	4.83	0.78	0.89	0.94	10.69	10.73	10.77	-12.51	-10.73	-9.79	0.04	0.11	0.19	True
GOODSS-09290	53.186220	-27.825200	22.7	22.5	1.96	1.99	2.02	2.06	2.09	2.74	2.85	2.92	10.30	10.34	10.38	-11.64	-10.49	-10.20	0.32	0.48	0.60	False
GOODSS-11146	53.099934	-27.808446	23.1	22.6	1.98	2.02	2.07	2.12	2.17	2.31	2.57	2.71	10.32	10.36	10.40	-12.92	-11.33	-10.19	0.26	0.51	0.73	False
GOODSS-11333	53.114834	-27.807065	23.3	22.8	2.16	2.21	2.28	2.34	2.39	2.35	2.46	2.56	10.42	10.47	10.52	-11.80	-10.19	-10.15	0.84	1.02	1.21	True
GOODSS-11368	53.116509	-27.806746	22.3	21.9	2.24	2.29	2.34	2.38	2.42	2.06	2.20	2.30	10.74	10.77	10.81	-13.27	-11.59	-10.14	0.26	0.44	0.58	True
GOODSS-11582	53.107101	-27.804749	23.1	22.2	2.62	2.70	2.77	2.83	2.91	1.26	1.58	1.73	10.92	10.97	11.01	-14.32	-12.01	-10.06	0.48	0.65	0.84	True
GOODSS-11664	53.093334	-27.804280	23.3	22.8	2.21	2.27	2.33	2.38	2.43	2.40	2.51	2.59	10.42	10.47	10.52	-10.20	-9.33	-10.14	0.88	1.08	1.27	False
GOODSS-11820	53.123109	-27.803390	22.1	21.6	2.20	2.26	2.32	2.37	2.42	1.60	2.17	2.35	10.95	11.00	11.06	-11.18	-10.28	-10.14	0.66	0.92	1.16	True
GOODSS-12567	53.162999	-27.797658	23.1	22.7	1.96	1.99	2.03	2.07	2.11	1.63	2.33	2.62	10.39	10.45	10.49	-13.31	-11.59	-10.20	0.16	0.42	0.70	False
GOODSS-12752	53.124235	-27.795363	24.4	23.9	2.55	2.59	2.63	2.67	2.72	1.18	1.55	2.01	10.07	10.12	10.17	-10.14	-9.77	-10.09	0.11	0.34	0.65	False
GOODSS-13168	53.022303	-27.792757	23.1	22.6	2.50	2.55	2.62	2.68	2.77	1.62	1.86	2.01	10.74	10.78	10.83	-11.93	-10.54	-10.09	0.75	0.95	1.10	True
GOODSS-13401	53.181150	-27.790934	24.6	23.9	2.80	2.86	2.93	2.99	3.04	1.33	1.80	1.93	10.14	10.20	10.26	-9.35	-8.86	-10.03	0.60	0.89	1.12	False
GOODSS-14015	53.106597	-27.787300	22.4	21.9	2.10	2.18	2.26	2.32	2.36	1.47	2.13	2.54	10.72	10.80	10.85	-10.11	-9.51	-10.15	0.32	0.68	1.08	False
GOODSS-16121	53.207680	-27.774077	23.1	22.7	2.24	2.31	2.36	2.41	2.44	2.37	2.44	2.51	10.39	10.42	10.46	-11.91	-10.67	-10.14	0.54	0.70	0.84	True
GOODSS-17749	53.196894	-27.760453	25.2	23.5	3.36	3.47	3.67	3.85	4.01	0.72	0.89	1.26	10.71	10.78	10.84	-10.58	-9.75	-9.92	0.54	0.85	1.12	False
GOODSS-18180	53.181223	-27.756422	25.1	23.5	3.37	3.49	3.70	3.86	4.01	0.65	0.83	1.14	10.68	10.73	10.79	-11.55	-10.57	-9.92	0.46	0.65	0.89	True
GOODSS-19505	53.016602	-27.744847	24.4	23.2	3.34	3.40	3.49	3.76	3.91	1.43	1.53	1.60	10.37	10.42	10.47	-8.99	-8.23	-9.95	0.22	0.44	0.65	False
GOODSS-19883	53.010655	-27.741603	24.5	22.9	3.39	3.52	3.67	4.14	4.34	0.51	0.77	1.13	10.95	11.03	11.09	-9.69	-8.99	-9.92	0.19	0.58	1.06	False
GOODSS-20027	53.037118	-27.740208	24.2	23.3	2.49	2.56	2.66	2.75	2.85	1.16	1.67	2.01	10.53	10.60	10.67	-9.71	-8.87	-10.08	0.85	1.26	1.63	False
GOODSS-20470	53.011808	-27.736034	24.7	23.9	2.23	2.42	2.55	2.69	2.81	0.68	1.15	1.65	10.25	10.30	10.37	-13.25	-10.95	-10.10	0.33	0.64	0.95	True
GOODSS-21542	53.010166	-27.726606	24.9	24.3	1.95	2.06	2.15	2.26	2.44	0.31	0.70	1.31	10.13	10.20	10.26	-14.52	-10.83	-10.18	0.16	0.39	0.74	False
GOODSS-21677	53.016873	-27.725855	23.8	22.9	2.13	2.22	2.35	2.45	2.56	0.29	0.72	1.40	10.71	10.77	10.83	-14.65	-11.23	-10.14	0.23	0.54	1.00	True
GOODSS-21988	53.058475	-27.723089	24.3	23.5	1.86	1.97	2.06	2.16	2.29	0.31	0.68	1.19	10.36	10.41	10.46	-10.99	-10.37	-10.19	0.19	0.43	0.76	False
GOODSS-22069	53.102079	-27.722561	23.5	23.0	2.60	2.64	2.69	2.76	2.82	1.63	1.88	2.02	10.34	10.38	10.42	-12.40	-10.99	-10.08	0.17	0.34	0.52	True
GOODSS-22085	53.073876	-27.722171	25.1	23.5	3.38	3.47	3.56	3.69	3.84	0.81	1.18	1.37	10.45	10.51	10.56	-11.22	-10.19	-9.94	0.36	0.57	0.80	True
GOODSS-22093	53.024601	-27.722114	24.5	23.7	2.02	2.10	2.21	2.33	2.46	0.29	0.64	1.10	10.36	10.41	10.46	-11.44	-10.41	-10.16	0.19	0.43	0.82	True
GOODSS-22211	52.998813	-27.720974	24.6	23.4	2.91	2.99	3.05	3.11	3.17	1.00	1.50	1.70	10.47	10.53	10.58	-11.94	-10.33	-10.02	0.52	0.80	1.03	True
GOODSS-22539	53.187367	-27.719187	21.8	21.4	2.32	2.35	2.38	2.41	2.46	2.30	2.36	2.41	10.86	10.89	10.91	-12.99	-11.56	-10.13	0.32	0.45	0.54	True
GOODSS-22661	53.185347	-27.717324	23.9	23.2	2.02	2.11	2.21	2.33	2.42	0.66	1.02	1.48	10.43	10.50	10.55	-10.01	-9.22	-10.16	0.18	0.52	0.95	False
GOODSS-22859	53.012847	-27.705730	22.8	22.0	1.86	1.93	2.00	2.08	2.18	0.49	0.69	0.98	11.09	11.13	11.18	-10.24	-9.91	-10.21	0.57	0.80	1.10	False
GOODSS-22883	53.142162	-27.707428	22.4	21.9	1.66	1.99	2.10	2.16	2.21	1.76	2.78	2.92	10.62	10.71	10.79	-9.40	-8.22	-10.19	0.33	1.07	1.31	False
GOODSS-23358	53.090384	-27.711743	24.0	23.3	2.07	2.20	2.35	2.45	2.57	1.27	1.87	2.30	10.55	10.62	10.69	-9.47	-8.74	-10.14	0.93	1.47	1.83	False
GOODSS-23626	53.103026	-27.712349	25.6	24.1	3.76	4.24	4.56	4.66	4.74	0.55	0.85	1.12	10.54	10.62	10.68	-8.76	-8.36	-9.81	0.10	0.32	1.08	False
GOODSS-25001	53.137558	-27.686061	23.5	22.9	2.47	2.51	2.56	2.63	2.70	1.20	1.64	2.02	10.55	10.60	10.65	-10.07	-9.59	-10.10	0.43	0.74	1.06	False
GOODSS-26231	53.065002	-27.700013	23.8	23.4	2.39	2.43	2.48	2.53	2.59	2.30	2.37	2.43	10.06	10.11	10.15	-9.94	-9.05	-10.11	0.54	0.70	0.83	False
GOODSS-26659	53.084467	-27.704186	22.9	22.4	2.45	2.48	2.52	2.57	2.62	2.02	2.19	2.28	10.58	10.63	10.68	-11.45	-10.26	-10.11	0.40	0.64	0.89	True
UDS-00918	34.266108	-5.272126	23.4	22.1	3.33	3.38	3.42	3.45	3.48	0.46	0.61	0.85	10.94	10.98	11.02	-10.28	-10.20	-9.96	0.01	0.03	0.07	True
UDS-00933	34.358207	-5.272593	21.8	22.3	2.30	2.32	2.34	2.36	2.39	1.09	1.55	1.68	11.03	11.08	11.14	-10.73	-10.64	-10.14	0.05	0.13	0.22	True
UDS-01569	34.353538	-5.268423	22.8	22.3	2.29	2.32	2.35	2.38	2.43	1.19	1.42	2.08	10.83	10.88	10.92	-13.15	-11.36	-10.14	0.31	0.61	0.89	True
UDS-01695	34.351758	-5.267470	23.8	22.9	2.21	2.30	2.40	2.50	2.62	0.44	0.76	1.20	10.90	10.97	11.02	-10.27	-9.46	-10.13	0.64	1.04	1.53	False
UDS-01705	34.332593	-5.267916	22.8	22.3	1.98	2.15	2.23	2.27	2.31	1.40	2.09	2.48	10.79	10.86	10.92	-10.65	-9.99	-10.16	0.90	1.28	1.55	False
UDS-02148	34.317102	-5.264698	23.9	23.3	2.28	2.34	2.39	2.45	2.51	1.31	1.92	2.35	10.41	10.48	10.54	-9.85	-9.09	-10.13	0.70	1.16	1.56	False
UDS-02420	34.405180	-5.263749	22.3	21.7	2.48	2.52	2.57	2.61	2.67	1.10	1.53	1.75	11.08	11.12	11.16	-10.02	-9.79	-10.10	0.41	0.58	0.80	False
UDS-02762	34.514171	-5.261469	22.1	21.7	2.14	2.18	2.22	2.26	2.30	2.01	2.20	2.32	10.85	10.88	10.92	-13.79	-11.78	-10.16	0.48	0.60	0.72	True
UDS-02813	34.273333	-5.262075	21.2	20.8	2.10	2.13	2.16	2.19	2.22	2.29	2.43	2.51	11.15	11.18	11.22	-13.71	-11.54	-10.17	0.55	0.65	0.75	True
UDS-03438	34.460055	-5.257577	23.2	22.4	2.13	2.21	2.27	2.32	2.37	1.29	1.39	1.66	10.86	10.91	10.96	-10.22	-9.45	-10.15	0.79	1.02	1.29	False
UDS-03449	34.470806	-5.257110	24.1	23.7	2.45	2.50	2.55	2.59	2.65	2.07	2.20	2.27	10.15	10.19	10.25	-10.42	-9.70	-10.10	0.74	0.88	1.05	False
UDS-03917	34.309340	-5.254723	23.4	23.1	2.35	2.38	2.41	2.43	2.45	2.30	2.44	2.53	10.18	10.23	10.26	-9.31	-8.72	-10.13	0.43	0.81	1.00	False
UDS-04235	34.359029	-5.252600	23.6	23.0	2.18	2.25	2.31	2.35	2.40	1.33	1.89	2.36	10.54	10.60	10.66	-10.26	-9.73	-10.15	0.76	1.07	1.47	False
UDS-04326	34.587782	-5.251969	23.4	22.9	2.29	2.32	2.35	2.38	2.43	1.97	2.30	2.44	10.36	10.41	10.45	-10.67	-10.09	-10.14	0.53	0.73	0.93	False
UDS-04543	34.466493	-5.250663	23.5	22.9	2.04	2.09	2.16	2.29	2.40	0.53	0.92	1.37	10.57	10.63	10.67	-10.98	-10.66	-10.17	0.12	0.29	0.55	True
UDS-05377	34.322027	-5.245724	22.7	22.1	2.27	2.31	2.34	2.37	2.39	2.11	2.35	2.46	10.99	11.06	11.13	-11.09	-9.73	-10.14	1.49	1.71	1.97	False
UDS-06288	34.391623	-5.240271	23.7	23.1	2.29	2.33	2.37	2.41	2.46	1.89	2.25	2.40	10.42	10.48	10.53	-11.13	-10.03	-10.13	0.83	1.12	1.35	False
UDS-06731	34.453879	-5.238623	22.5	21.7	1.82	2.00	2.07	2.14	2.23	0.80	1.19	1.56	11.07	11.13	11.19	-10.48	-10.04	-10.19	0.77	0.99	1.21	False
UDS-07136	34.343051	-5.235877	24.2	23.3	2.36	2.47	2.57	2.66	2.78	1.13	1.52	2.00	10.59	10.65	10.73	-10.23	-9.35	-10.10	1.09	1.40	1.74	False
UDS-07520	34.255876	-5.233830	24.3	22.7	3.09	3.24	3.35	3.44	3.54	0.24	0.39	0.62	11.18	11.22	11.28	-10.06	-9.75	-9.97	0.40	0.88	1.16	False
UDS-07829	34.552148	-5.232021	23.2	22.7	2.21	2.24	2.27	2.29	2.31	2.32	2.44	2.51	10.39	10.44	10.48	-12.15	-10.79	-10.15	0.49	0.66	0.80	True
UDS-08172	34.552679	-5.229938	24.1	23.1	2.47	2.54	2.63	2.72	2.82	0.38	0.66	0.96	10.56	10.62	10.67	-10.70	-10.45	-10.09	0.05	0.19	0.39	True
UDS-08682	34.293731	-5.226962	25.1	23.4	3.35	3.41	3.49	3.55	3.66	0.63	0.83	1.10	10.62	10.66	10.71	-9.96	-9.74	-9.95	0.17	0.32	0.51	False
UDS-09308	34.532688	-5.223497	23.8	23.0	2.19	2.31	2.37	2.44	2.48	1.17	1.41	2.13	10.64	10.72	10.77	-9.81	-9.21	-10.13	0.87	1.26	1.72	False
UDS-09323	34.532644	-5.223686	23.0	22.4	2.21	2.23	2.26	2.30	2.33	1.31	1.42	1.98	10.70	10.75	10.79	-12.72	-11.23	-10.15	0.24	0.43	0.72	True
UDS-09624	34.304271	-5.221864	23.4	22.8	1.86	1.98	2.08	2.13	2.18	1.62	2.21	2.68	10.49	10.54	10.61	-9.58	-9.04	-10.19	0.84	1.17	1.54	False
UDS-09839	34.422150	-5.220725	23.3	22.6	2.44	2.48	2.55	2.62	2.68	1.16	1.61	2.14	10.76	10.82	10.88	-10.70	-9.93	-10.10	0.84	1.16	1.48	False
UDS-09955	34.232510	-5.220187	22.5	21.9	2.33	2.37	2.42	2.48	2.54	1.05	1.34	1.68	11.03	11.09	11.14	-10.67	-10.42	-10.12	0.44	0.63	0.82	True
UDS-10003	34.360478	-5.219641	24.6	23.8	2.16	2.25	2.37	2.48	2.56	0.71	1.92	2.35	10.31	10.40	10.46	-9.77	-9.03	-10.13	0.47	1.59	1.96	False
UDS-10086	34.317889	-5.219183	24.6	23.6	3.13	3.18	3.22	3.25	3.31	1.41	1.54	1.62	10.24	10.27	10.32	-9.97	-9.75	-9.99	0.06	0.15	0.26	False
UDS-10147	34.326625	-5.219649	22.4	22.0	2.29	2.31	2.33	2.36	2.41	1.98	2.13	2.22	10.88	10.91	10.95	-13.32	-11.36	-10.14	0.81	0.92	1.04	True
UDS-10259	34.405803	-5.218858	22.4	21.8	2.24	2.29	2.32	2.36	2.40	1.30	1.55	2.12	10.88	10.93	10.97	-10.87	-10.37	-10.14	0.55	0.72	0.97	True
UDS-10319	34.305835	-5.218274	23.4	23.2	2.13	2.17	2.20	2.23	2.27	2.52	2.62	2.68	10.09	10.13	10.17	-10.59	-9.91	-10.17	0.47	0.62	0.78	False
UDS-10872	34.303373	-5.215311	23.1	22.4	1.65	1.90	2.02	2.10	2.16	1.01	1.33	1.59	10.67	10.72	10.78	-11.10	-10.67	-10.20	0.34	0.54	0.84	False
UDS-11022	34.500387	-5.214153	23.8	23.4	1.92	2.00	2.06	2.11	2.16	2.21	2.58	2.71	10.16	10.21	10.25	-11.61	-10.62	-10.20	0.40	0.70	0.93	False
UDS-12200	34.270727	-5.208720	22.3	21.7	2.08	2.12	2.16	2.19	2.23	2.64	2.71	2.77	10.86	10.91	10.95	-10.27	-9.43	-10.17	1.18	1.35	1.47	False
UDS-12591	34.283192	-5.206006	22.5	22.0	2.24	2.27	2.30	2.35	2.40	1.24	1.49	2.07	10.86	10.90	10.94	-11.98	-11.05	-10.15	0.39	0.58	0.78	True
UDS-12989	34.398395	-5.203417	23.9	23.4	1.98	2.11	2.20	2.26	2.32	1.42	1.79	2.46	10.27	10.33	10.38	-10.44	-9.59	-10.17	0.53	0.90	1.31	False
UDS-15179	34.385111	-5.192366	23.1	22.5	2.25	2.27	2.31	2.34	2.38	1.13	1.23	1.47	10.70	10.74	10.78	-12.83	-11.54	-10.15	0.13	0.29	0.54	True
UDS-15365	34.241081	-5.191669	22.3	21.8	2.04	2.09	2.15	2.20	2.24	1.30	1.39	1.52	10.96	11.00	11.03	-11.59	-11.05	-10.18	0.36	0.51	0.77	True
UDS-15441	34.570174	-5.191018	22.6	22.1	1.97	2.02	2.05	2.10	2.14	1.39	1.71	2.22	10.71	10.77	10.82	-11.97	-11.29	-10.20	0.27	0.43	0.72	False
UDS-16086	34.549105	-5.187739	22.2	21.7	2.29	2.31	2.33	2.35	2.37	2.58	2.60	2.64	11.09	11.14	11.19	-9.26	-8.68	-10.14	1.77	1.89	2.01	False
UDS-16169	34.375859	-5.186629	23.9	23.2	1.70	2.02	2.17	2.27	2.34	1.20	1.49	2.02	10.35	10.40	10.45	-10.86	-10.25	-10.17	0.49	0.76	1.08	False
UDS-16365	34.537366	-5.185172	26.1	24.7	3.06	3.34	3.59	3.89	4.22	0.68	0.86	1.19	9.98	10.04	10.10	-10.40	-9.68	-9.94	0.10	0.30	0.55	False
UDS-16369	34.234357	-5.185421	24.1	23.4	2.48	2.54	2.62	2.68	2.76	1.28	1.93	2.14	10.41	10.47	10.52	-9.63	-9.12	-10.09	0.67	1.02	1.37	False
UDS-16502	34.375960	-5.184571	24.3	23.7	2.23	2.31	2.38	2.45	2.54	1.23	1.50	2.11	10.19	10.24	10.29	-11.14	-10.32	-10.13	0.31	0.66	1.01	True
UDS-16520	34.373302	-5.184837	23.8	23.2	2.16	2.22	2.28	2.33	2.38	1.32	1.44	1.84	10.30	10.35	10.40	-10.59	-9.54	-10.15	0.39	0.65	0.92	False
UDS-16700	34.469617	-5.183786	23.7	23.1	2.23	2.29	2.35	2.39	2.45	1.38	2.02	2.32	10.40	10.46	10.51	-10.81	-10.15	-10.14	0.65	0.93	1.17	True
UDS-16732	34.338252	-5.184074	21.8	21.1	1.95	2.00	2.05	2.12	2.18	1.39	1.49	1.72	11.35	11.40	11.45	-10.69	-10.35	-10.20	0.95	1.11	1.36	False
UDS-17550	34.492486	-5.178667	25.2	23.7	0.39	0.52	2.85	3.14	3.30	0.44	0.98	5.11	9.34	10.61	10.71	-9.57	-8.58	-10.05	0.51	1.01	6.84	False
UDS-18012	34.417362	-5.176336	23.8	23.4	2.13	2.17	2.20	2.25	2.28	2.06	2.50	2.65	10.01	10.05	10.10	-10.31	-9.47	-10.17	0.16	0.45	0.75	False
UDS-18720	34.229355	-5.173001	22.1	21.8	2.09	2.12	2.16	2.19	2.24	1.42	1.70	2.08	10.78	10.82	10.85	-13.22	-11.64	-10.18	0.06	0.16	0.38	True
UDS-18734	34.398249	-5.173088	22.0	21.4	2.09	2.12	2.16	2.20	2.24	1.36	1.63	2.17	11.04	11.08	11.12	-11.05	-10.81	-10.17	0.31	0.50	0.70	True
UDS-18825	34.248316	-5.172208	23.3	23.1	2.20	2.23	2.27	2.29	2.32	2.50	2.57	2.62	10.27	10.31	10.35	-10.57	-9.77	-10.15	0.76	0.90	1.05	False
UDS-18902	34.380050	-5.171800	23.8	23.3	1.74	1.90	2.08	2.17	2.25	1.71	2.50	2.76	10.23	10.29	10.37	-10.11	-8.99	-10.19	0.82	1.19	1.54	False
UDS-18979	34.380615	-5.171758	22.0	21.6	2.02	2.05	2.08	2.11	2.15	1.89	2.12	2.27	10.80	10.83	10.87	-11.07	-10.94	-10.19	0.05	0.12	0.23	True
UDS-19849	34.338189	-5.166188	26.1	24.5	0.72	3.49	4.02	4.36	4.55	0.36	0.63	0.94	10.57	10.66	10.73	-10.84	-9.29	-9.88	0.43	0.77	1.23	False
UDS-19897	34.396332	-5.166308	23.2	22.6	2.28	2.31	2.35	2.40	2.44	1.38	2.02	2.30	10.54	10.58	10.64	-10.23	-9.93	-10.14	0.61	0.79	1.00	False
UDS-20554	34.374523	-5.163483	22.7	21.8	2.71	2.79	2.86	2.92	2.97	0.99	1.22	1.38	11.04	11.08	11.11	-10.38	-10.18	-10.05	0.16	0.29	0.41	True
UDS-20758	34.397092	-5.162092	22.2	21.5	2.29	2.32	2.34	2.37	2.42	1.98	2.21	2.37	11.11	11.17	11.25	-10.66	-10.00	-10.14	1.18	1.34	1.54	False
UDS-20806	34.507921	-5.161280	23.6	22.9	2.49	2.55	2.61	2.67	2.76	1.12	1.28	1.77	10.66	10.70	10.75	-11.07	-10.37	-10.09	0.44	0.81	1.16	True
UDS-20843	34.496102	-5.161037	24.1	22.7	3.59	3.68	3.87	3.99	4.08	0.72	1.08	1.30	10.74	10.79	10.85	-9.70	-9.43	-9.90	0.11	0.24	0.40	False
UDS-21646	34.391576	-5.156420	24.0	23.4	2.22	2.29	2.35	2.43	2.50	1.19	1.54	1.97	10.21	10.25	10.29	-12.46	-11.12	-10.14	0.12	0.31	0.54	True
UDS-21734	34.294538	-5.155890	24.2	23.5	1.96	2.08	2.23	2.32	2.41	0.55	0.88	1.31	10.35	10.41	10.46	-10.26	-9.63	-10.16	0.11	0.33	0.79	False
UDS-21959	34.428699	-5.154960	22.7	22.1	2.15	2.19	2.25	2.30	2.36	1.28	1.47	1.97	10.86	10.90	10.94	-12.20	-11.10	-10.16	0.45	0.68	0.93	True
UDS-22079	34.527316	-5.154269	22.4	22.0	1.99	2.04	2.07	2.11	2.15	1.57	2.23	2.42	10.68	10.71	10.75	-10.59	-10.42	-10.19	0.22	0.38	0.51	False
UDS-22878	34.571548	-5.149847	21.9	21.4	2.60	2.63	2.67	2.71	2.78	1.92	2.05	2.14	10.99	11.02	11.06	-10.50	-10.16	-10.08	0.33	0.47	0.58	True
UDS-23075	34.557196	-5.148459	23.9	23.3	1.95	2.11	2.18	2.25	2.29	2.54	2.64	2.74	10.31	10.37	10.43	-9.94	-9.20	-10.17	1.31	1.54	1.75	False
UDS-23985	34.476426	-5.147217	23.8	23.2	2.26	2.31	2.36	2.42	2.48	1.30	1.80	2.26	10.36	10.42	10.46	-10.92	-10.03	-10.13	0.55	0.87	1.15	False
UDS-24025	34.382018	-5.126475	23.5	22.9	2.25	2.32	2.41	2.48	2.58	0.67	1.03	1.48	10.71	10.77	10.83	-10.24	-9.80	-10.13	0.32	0.54	0.87	False
UDS-24045	34.443434	-5.126639	23.9	23.1	2.46	2.51	2.57	2.65	2.73	1.33	1.94	2.14	10.59	10.65	10.71	-10.53	-9.66	-10.10	0.87	1.25	1.58	False
UDS-24854	34.353311	-5.130913	22.4	24.5	2.05	2.08	2.11	2.14	2.17	2.30	2.48	2.61	10.64	10.68	10.72	-14.03	-11.90	-10.18	0.41	0.52	0.65	True
UDS-25398	34.463874	-5.134282	22.9	22.2	1.95	2.07	2.20	2.24	2.28	1.37	1.93	2.43	10.84	10.89	10.95	-10.60	-10.17	-10.17	0.88	1.20	1.51	False
UDS-25688	34.526590	-5.136039	23.1	21.9	2.98	3.02	3.05	3.09	3.14	1.06	1.41	1.52	11.16	11.20	11.23	-10.16	-9.98	-10.02	0.58	0.72	0.85	False
UDS-25874	34.449946	-5.136279	23.5	22.8	2.19	2.26	2.32	2.38	2.43	1.38	2.13	2.39	10.65	10.72	10.78	-10.10	-9.48	-10.14	1.12	1.49	1.74	False
UDS-25893	34.399635	-5.136346	26.3	24.3	0.95	4.55	4.69	4.82	4.90	0.31	0.47	0.71	11.14	11.20	11.27	-12.12	-9.99	-9.80	0.77	0.98	1.25	False
UDS-26073	34.517325	-5.137023	25.5	24.3	2.65	2.89	3.09	3.37	3.74	0.83	1.11	1.57	10.07	10.13	10.20	-9.13	-8.81	-10.01	0.40	0.83	1.21	False
UDS-26510	34.513330	-5.139756	22.2	21.6	1.96	2.01	2.05	2.08	2.14	1.44	1.52	1.67	11.01	11.04	11.08	-10.55	-10.23	-10.20	0.60	0.80	1.07	False
UDS-26898	34.395472	-5.141399	23.7	23.0	2.43	2.50	2.58	2.65	2.74	0.94	1.32	1.66	10.58	10.63	10.69	-13.42	-11.50	-10.10	0.27	0.49	0.78	True
UDS-26958	34.290260	-5.142447	24.1	23.6	2.29	2.35	2.43	2.50	2.56	1.34	2.06	2.32	10.21	10.28	10.34	-10.13	-9.47	-10.12	0.75	1.11	1.33	False
UDS-27023	34.337301	-5.143649	22.8	21.8	0.54	2.44	2.49	2.53	2.59	1.10	1.39	1.71	11.25	11.31	11.35	-12.88	-8.17	-10.11	1.05	1.30	1.54	False
UDS-32406	34.542611	-5.186087	26.1	24.7	3.08	3.27	3.51	3.85	4.19	0.78	1.10	1.42	10.07	10.14	10.22	-9.96	-9.04	-9.95	0.34	0.64	0.95	False

